Vibroacoustic simulations of acoustic damping materials using a fictitious domain approach

The numerical investigation of acoustic damping materials, such as foams, constitutes a valuable enhancement to experimental testing. Typically, such materials are modeled in a homogenized way in order to reduce the computational effort and to circumvent the need for a computational mesh that resolves the complex micro-structure. However, to gain detailed insight into the acoustic behavior, e.g., the transmittance of noise, such fully resolved models are mandatory. The meshing process can still be avoided by using a ficticious domain approach. We propose the finite cell method, which combines the ficticious domain approach with high-order finite elements and resolves the complex geometry using special quadrature rules. In order to take into account the fluid-filled pores of a typical damping material, a coupled vibroacoustic problem needs to be solved. To this end, we construct two separate finite cell discretizations and prescribe coupling conditions at the interface in the usual manner. The only difference to a classical boundary fitted approach to vibroacoustics is that the fluid-solid interface is immersed into the respective discretization and does not correspond to the element boundaries. The proposed enhancement of the finite cell method for vibroacoustics is verified based on a comparison with commercial software and used within an exemplary application.

==> open_questions.txt <==
p 4: Lumping and quadrature literature                          !!!

